Real-time frequency measurement based on parallel pipeline FFT for time-stretched acquisition system

Real-time frequency measurement for non-repetitive and statistically rare signals are challenging problems in the electronic measurement area, which places high demands on the bandwidth, sampling rate, data processing and transmission capabilities of the measurement system. The time-stretching sampling system overcomes the bandwidth limitation and sampling rate limitation of electronic digitizers, allowing continuous ultra-high-speed acquisition at refresh rates of billions of frames per second. However, processing the high sampling rate signals of hundreds of GHz is an extremely challenging task, which becomes the bottleneck of the real-time analysis for non-stationary signals. In this work, a real-time frequency measurement system is designed based on a parallel pipelined FFT structure. Tens of FFT channels are pipelined to process the incoming high sampling rate signals in sequence, and a simplified parabola fitting algorithm is implemented in the FFT channel to improve the frequency precision. The frequency results of these FFT channels are reorganized and finally uploaded to an industrial personal computer for visualization and offline data mining. A real-time transmission datapath is designed to provide a high throughput rate transmission, ensuring the frequency results are uploaded without interruption. Several experiments are performed to evaluate the designed real-time frequency measurement system, the input signal has a bandwidth of 4 GHz, and the repetition rate of frames is 22 MHz. Experimental results show that the frequency of the signal can be measured at a high sampling rate of 20 GSPS, and the frequency precision is better than 1 MHz.

==> Experimentation_figure.txt <==
AWG	显示器	
Cabel	Device	

==> Reference_Book.txt <==
@book{book_cichb,
  title={Multirate signal processing for communication systems},
  author={Harris, Fredric J},
  year={2022},
  publisher={CRC Press}
}

@book{book_polyphase1,
  title={Digital signal processing: Theory and practice},
  author={Rao, K Deergha and Swamy, Madisetti NS},
  year={2018},
  publisher={Springer}
}

@book{book_polyphase2,
  title={Digital signal processing: principles algorithms and applications},
  author={Proakis, John G},
  year={2001},
  publisher={Pearson Education India}
}


==> Reference_Compare.txt <==
@article{compare1,
  title={Design and FPGA implementation of a reconfigurable digital down converter for wideband applications},
  author={Liu, Xue and Yan, Xin-Xin and Wang, Ze-Ke and Deng, Qing-Xu},
  journal={IEEE Transactions on very large scale integration (vlsi) systems},
  volume={25},
  number={12},
  pages={3548--3552},
  year={2017},
  publisher={IEEE}
}

@article{compare2,
  title={High Efficient Polyphase Digital Down Converter on FPGA},
  author={Datta, Debarshi and Dutta, Himadri Sekhar},
  journal={Circuits, Systems, and Signal Processing},
  volume={40},
  number={11},
  pages={5787--5798},
  year={2021},
  publisher={Springer}
}

@article{compare3,
  title={Power-and area-optimized high-level synthesis implementation of a digital down converter for software-defined radio applications},
  author={Sikka, Prateek and Asati, Abhijit R and Shekhar, Chandra},
  journal={Circuits, Systems, and Signal Processing},
  volume={40},
  number={6},
  pages={2883--2894},
  year={2021},
  publisher={Springer}
}

==> Reference_Simulation_Experiment.txt <==
@article{huang2012sample,
  title={Sample rate conversion using B-spline interpolation for OFDM based software defined radios},
  author={Huang, Xiaojing and Guo, Y Jay and Zhang, Jian Andrew},
  journal={IEEE Transactions on Communications},
  volume={60},
  number={8},
  pages={2113--2122},
  year={2012},
  publisher={IEEE}
}

the SRC performance cna be measured by the signal-to-peak distortion ratio (SPDR).

@book{rice2009digital,
  title={Digital communications: a discrete-time approach},
  author={Rice, Michael},
  year={2009},
  publisher={Pearson Education India}
}

==> Reference_Website.txt <==
@manual{CIC_Compiler,
  title={CIC Compiler v4.0 LogiCORE IP Product Guide},
  organization={AMD Xilinx},
  month={Feb.},
  year={2021}
}
@manual{Halfband_Compiler,
  title={FIR Compiler v7.2 LogiCORE IP Product Guide},
  organization={AMD Xilinx},
  month={Oct.},
  year={2022}
}
